The origin of spin in binary black holes: Predicting the distributions of the main observables of Advanced LIGO

We study the formation of coalescing binary black holes via the evolution of isolated field binaries that go through the common envelope phase in order to obtain the combined distributions of the main observables of Advanced LIGO. We used a hybrid technique that combines the parametric binary population synthesis code COMPAS with detailed binary evolution simulations performed with the MESA code. We then convolved our binary evolution calculations with the redshift- and metallicity-dependent star-formation rate and the selection effects of gravitational-wave detectors to obtain predictions of observable properties. By assuming efficient angular momentum transport, we are able to present a model that is capable of simultaneously predicting the three main gravitational-wave observables: the effective inspiral spin parameter $\chi_{eff}$, the chirp mass $M_{chirp}$, and the cosmological redshift of merger $z_{merger}$. We find an excellent agreement between our model and the ten events from the first two advanced detector observing runs. We make predictions for the third observing run O3 and for Advanced LIGO design sensitivity. We expect around 80% of events with $\chi_{eff} < 0.1$, while the remaining 20% of events with $\chi_{eff} \ge 0.1$ are split into ~10% with $M_{chirp} < 15$ M$_\odot$ and ~10% with $M_{chirp} \ge 15$ M$_\odot$. In conclusion, the favorable comparison of the existing LIGO/Virgo observations with our model predictions gives support to the idea that the majority, if not all of the observed mergers, originate from the evolution of isolated binaries. The first-born black hole has negligible spin because it lost its envelope after it expanded to become a giant star, while the spin of the second-born black hole is determined by the tidal spin up of its naked helium star progenitor by the first-born black hole companion after the binary finished the common-envelope phase.

==> ReplyToTheReferee.txt <==
Dear Editor,

We would hereby like to submit the revised version of our submission to the Astronomy & Astrophysics journal, entitled "The origin of spin in binary black holes: Predicting the distributions of the main observables of Advanced LIGO" by S. Bavera and collaborators (Article ID: AA/2019/36204).

Firstly, we would like to thank the referee for his/her constructive report which has helped us improve this manuscript. We carefully considered all the referee's remarks and incorporated them into the revised manuscript. In particular, we addressed the following points:


>>  1) Section 2.3. The authors adopt the black hole formation model after
>>  Fryer et al. (2012), in which some fraction of the collapsing star form
>>  a black hole, while the remaining part is immediately ejected. What
>>  happens if this model assumption is relaxed, i.e. if the entire star
>>  forms a black hole (with the possible 10% gravitational mass defect)?
>>  How significant (if any) would be the BH mass and spin increase in this
>>  case?

We used Fryer et al. (2012) delayed supernovae mechanism to estimate how much mass is ejected during the supernova explosion. We found this prescription to not affect much our results because most of our black holes are massive. The delayed mechanism states that all stars with a carbon-oxygen core larger than 11 M_sun have remnant baryonic masses equal to the whole star mass. In other words this means that for those stars no mass is ejected, thus, for massive stars we do not expect changes on the black hole spins. In contrary, for lower mass black hole progenitors, we expect that direct collapse would lead to more massive black holes with slightly larger spins. A direct collapse would also imply fall back mass fraction of 1 which implies zero birth kick velocity since in our model v_kick = (1-f_fb) v_maxwellian(265 km/s), i.e. there is no asymmetry in the collapse. Moreover, with the direct collapse we find slightly higher formation rate of "low mass" binary black holes because we are forming less neutron stars and disrupting less binaries because of no kicks. Using the direct collapse scenario we computed similar distributions to the one of the delayed collapse. Indeed, we found similar results with only a slight increase for the M_chirp distribution at around ~ 11 M_sun and in chi_eff distribution at around ~ 0.2, with an increase of the merger rate by 10%. 

We should stress here that in the calculation carried out in order to reply to the referee, we only changed the core-collapse prescription for the second-born black hole, as doing so for the first born one would entail recalculating published data (from the COMPAS team) and ~1 million of cpu hours. This means that we did not take into account possibly reduced kicks during the first core-collapse that would further increase the merger rate.

We summarize the conclusions of this discussion in the text we added in paragraph 4 of section 4 Discussion, which reads as:

"\add{ To test how the delayed SN mechanism affects our results, we relaxed the model to account for direct collapse of the second born BH (still assuming a possible 10\% of mass defect). We found similar distributions to the one of the delayed collapse with only a slight increase around $M_\mathrm{chirp} \simeq 11 \, M_\odot$ and $\chi_\mathrm{eff} \simeq 0.2$ for detectable binaries and an increase of the merger rate by $\sim$ 10\% due to the survival of BBHs disrupted by natal kicks in the Fryer et al.(2012) model and the detectability of the slightly more massive BBHs are greater distances.}" 

>>  2) The authors stress from the very beginning that their study is not a
>>  parametric study, i.e. they fixed all model parameters. In a later paper
>>  with the participation of some of the authors (arXiv:1907.12573), the
>>  common envelope parameter alpha_CE is found to be large, of the order of
>>  5, for the binary neutron star formation via the common envelope phase.
>>  Clearly, fixing alpha_CE to one (as in the present study) is a
>>  simplifying assumption -- this parameter can even vary from system to
>>  system. Another recent population synthesis study of different class of
>>  binaries (Yungelson et al 2019 MNRAS 485 851) also suggest a low
>>  efficiency of matter expulsion in the common envelope with neutron
>>  stars. The present paper would strongly benefit if the authors could
>>  justify their choice of alpha_CE=1 for common envelope evolution with
>>  black holes.


In the literature is well known that small values of alpha_CE correspond to more efficient shrinking of the binary systems during the common envelope. This means that the binary black holes inspiral time depends on the value of alpha_CE and so does the merger rate, see e.g. Giacobbo & Mapelli (2018) MNRAS 480 2011. As mentioned in our paper we hand picked a model able to reproduce the observed binary black hole merger rate. To do so, we followed an approach already explored and tested in the literature, see e.g. Dominik et al. (2012) ApJ 759 52, fixing alpha_CE=1 and varying lambda, i.e. where the range of values for the product alpha_CE*lambda may therefore be covered by lambda alone. Dominik et al. (2012) report, as other authors also do, that the types of merging compact objects mostly affected by this mechanism are NS-NS and BH-NS systems. The efficiency of common envelope might be significantly different between binary neutron stars and binary black holes for two reasons. The first one being that the envelopes in the more massive progenitors of the black holes can be different to the one of less massive black holes/neutron stars progenitors. Due to the metallicity dependence on winds, progenitors of massive black holes have generally lower metallicity than progenitor of low mass one. The second one being that the mass ratio of massive binary black holes progenitor is close to 1 leading to a different dynamical evolution than in binary neutron stars. Unfortunately neither of the two effects have been studied sufficiently, if at all. So for the time being we are left with simple, oversimplifying, parameter studies in the context of common envelope.

We summarize the conclusions of this discussion in the text we added in paragraph 4 of section 4 Discussion, which reads as:

[...] Uncertainties in \add{(i)} how the CE phase is accounted for, i.e. different choices of the $\alpha_{CE}$ parameter which characterizes the efficiency of transferring orbital energy into unbinding the CE \add{might lead to different rate predictions (see e.g. Giacobbo & Mapelli 2018). For example, (Fragos et al. 2019) report a very efficient (high) $\alpha_{CE}$ for a specific binary neutron stars (BNSs) system analysed with 1D hydrodynamic simulations. However, in their estimate of $\alpha_{CE}$ they do not include the envelope's thermal energy in the calculation of the envelope's binding energy, and most importantly their results may not carry over to BBH formation, which tends to happen at lower metallicities, with more similar donor and accretor masses at common envelope onset. Indeed, Mapelli & Giacobbo (2018) showed that uncertainties in $\alpha_{CE}$ correspond to a variation of a factor of around 1.5 in the BBHs merger rate estimates while a factor of 10 for BNSs merger rates.}


>>  3) Section 5. Conclusions.
>>  Second conclusion. The statement that the present study is '... the
>>  first one able to successfully reproduce the observed chi_eff
>>  population' is an exaggeration -- in the cited papers to other studies,
>>  the distribution of chi_eff around zero value has been also obtained.

We agree with the referee that there are other papers which predict low chi_eff distributions, but all of them failed to also predict at the same time any positive chi_eff larger than 0.2 such as GW170729 with 0.36 (see e.g. Postnov & Kuranov 2019) and if they do, they predict around half with chi_eff = 1 which are not currently observed (Zaldarriaga et al. 2018, Gerosa et al. 2018). We changed the text as follows "Our model is the first one \add{to use detailed stellar structure and binary evolution simulations} to successfully reproduce the observed $\chi_\mathrm{eff}$ population: most with $\chi_\mathrm{eff} \simeq 0$ and a few with positive $\chi_\mathrm{eff}$."

>>  4) The abstract. The accuracy of the O3 model predictions should not be
>>  overestimated in view of a number assumptions used. It would be more
>>  appropriate to change the 59% by 'around 60%, 41% by 'about 40%', etc.,
>>  as in the Conclusions.

 We agree with the referee suggestion and we changed the abstract to match the conclusions.

>>  1) In the Appendix B, after Eq. (B.5), the notation for SFR as the
>>  second derivative (d^2 M_f/dV_c d t_f) is misleading. It is better to
>>  leave SFR = d M_f/dV_c d t_f. The same holds for d^5 N/d M_f dm_1 dm_2
>>  d\tau dZ in the integral in Eq. (B.6). The meaning is clear, but it is
>>  by no means the fifth derivative.

We kindly disagree with the referee's comment. The star formation rate SFR(z) gives the total amount of star mass M_f formed per comoving volume V_c per unit time t at a given redshift. To know the rate of variation of M_f with respect to the variable t one has to take the first derivative of M_f, i.e dM_f/dt. To know the rate of variation of this quantity with respect to the comoving volume, one should take the derivative with respect to V_c, i.e. d/dV_c (dM_f/dt) = d^2 M_f / dV_c d_t = SFR. If we want to know how much mass was formed in the comoving volume V during the time interval T we take the integral of the SFR as follow \int_V \int_T SFR dV_c dt = M_f_tot. The same is true for d^5 N/d M_f dm_1 dm_2 d\tau dZ. We do realize that the referee's point is one of notation rather that essence, but we believe that the notation currently used is more mathematically precise.

>>  2) Reference Fuller et al. 2019 MNRAS is incorrect: it should be Fuller
>>  et al. 2019 MNRAS 485, 3661

Indeed the reference was meant to be a temporary placeholder, which we forgot to update. It is now updated.

+++++++++++++++++++++++++++

Other changes:

1) Appendix B: During the past months we had multiple occasions to discuss our results in detail and check once again all the calculations. During this process a mistake was found in the mean and standard deviation used in the calculation of the metallicity distribution. In Section 2.5 we stated that metallicity are log-normally distributed with a standard deviation of 0.5 dex around the mean metallicity function of Madau & Fragos (2017). This means that the log_10(Z) follow a normal distribution with standard deviation \sigma=0.5 and mean \mu=log_10(\bar{Z}(z))-ln(10)*\sigma^2/2 and NOT \sigma=0.5dex, \mu=log_10(\bar{Z}(z)) as wrongly used in the calculation. We have now corrected and explicitly written the formula of the log-normal distribution used in the calculation in Eq. (B.2). We also explain how we deal with portion of the distribution exceeding beyond the simulated metallicity range in the integration over metallicity.

This mistake caused us to somewhat overestimate the systems with low metallicity in the tail of the distribution (cf. log_10(Z) distribution in Fig. 1, 6 and 7). These are systems with high M_chirp and high chi_eff, namely systems in Region-C (cf. Fig. 6). We now predict 80% in Region-A (before 60%), 10% in Region-B (as before) and 10% in Region-C (before 30%). Moreover the rates are now lower because we predict less high M_chirp. We now find 27 mergers per year for O1/O2, around 100 yr^-1 for O3 and around 400 yr^-1 for design sensitivity. Finally, our model prediction of the chi_eff distribution for aLIGO design sensitivity now favors slightly more chi_eff around zero and we recover similar result as before (cf. cdfs in new Fig. 4 and pdf in new Fig 5.). When computing the Bayes factor between our O1/O2 model predictions and the LIGO prior we now get 15.7 (before we had 11) in favour of our model.

2) Section 2.4: We included a bit of text where we explicitly compute the anti-correlation between the BBH merger timescale and the chi_eff for both tidally lock systems and the systems synchronising on the tidal synchronisation timescales assumed in our MESA simulation. We also add a new Fig. 2 to show that our synthetic BBHs population, i.e. the one generated with our population synthesis model without accounting for any cosmology or any selection effect, follows the two scaling relations. 

3) Section 2.5: We decided to use the detector sensitivity curve "early high sensitivity"  for the predictions of O1/O2 instead of the sensitivity in the detector during the detection of GW150914 as previously done. This sensitivity curve comes from Abbott et al. (2018a) as are the one we used for O3 and design sensitivity predictions. This change makes a more fair comparison when comparing the redshift of merger in O1/O2 model predictions vs. O3 model predictions in Fig 3. We remind here that our results for the combined distribution of M_chirp vs. chi_eff are not sensitive to the detector sensitivity. Moreover, the merger rate increases from 23 yr^-1 (with GW150914 sensitivity) to 27 yr^-1 (with "early high sensitivity"). 

4) Section 2.5: We decided to use the detector sensitivity curve "late low sensitivity"  for the predictions of O3 instead of "late high sensitivity" as previously done. This choice is motivated by the fact that the ongoing O3 run has a sensitivity closer to the pessimistic prediction of late sensitivity curves predicted by LIGO. The merger rate decreases from 283 yr^-1 (with late high sensitivity) to 94 yr^-1 (with late low sensitivity). This number is closer to the ongoing O3 run.

5) Introduction: Added references in paragraph 2, for the common envelope channel:  Smarr & Blandford 1976; van den Heuvel 1976 and removed incorrect reference Tutukov & Yungelson 1973 

6) Fig. 6: We decided to replace the distribution of redshift of formation, z_formation, with the BBH merger timescale to let the reader visualise the anti-correlation between T_merger and chi_eff.

7) Fig. 7: We add the distributions of BBH merger timescale, metallicity and binary mass fraction to have a 1 to 1 comparison with all the combined distributions shown in Fig. 6.

8) Overall: We corrected the reported metallicity range [0.0001, 0.0316] to [0.0001, 0.0349]. The previous two values reported in the paper are the centers of the first and last metallicity bin, while we now report the approximated values of the first and last metallicity bin edge Z_min=0.000091 and Z_max=0.034923 (cf. Appendix B).

Best regards,
Simone Bavera
